Polarimetric BSSRDF Acquisition of Dynamic Faces

Acquisition and modeling of polarized light reflection and scattering help reveal the shape, structure, and physical characteristics of an object, which is increasingly important in computer graphics. However, current polarimetric acquisition systems are limited to static and opaque objects. Human faces, on the other hand, present a particularly difficult challenge, given their complex structure and reflectance properties, the strong presence of spatially-varying subsurface scattering, and their dynamic nature. We present a new polarimetric acquisition method for dynamic human faces, which focuses on capturing spatially varying appearance and precise geometry, across a wide spectrum of skin tones and facial expressions. It includes both single and heterogeneous subsurface scattering, index of refraction, and specular roughness and intensity, among other parameters, while revealing biophysically-based components such as inner- and outer-layer hemoglobin, eumelanin and pheomelanin. Our method leverages such components' unique multispectral absorption profiles to quantify their concentrations, which in turn inform our model about the complex interactions occurring within the skin layers. To our knowledge, our work is the first to simultaneously acquire polarimetric and spectral reflectance information alongside biophysically-based skin parameters and geometry of dynamic human faces. Moreover, our polarimetric skin model integrates seamlessly into various rendering pipelines.

==> figs/absorption/absorption.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{265.26982345bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6044189)%
    \lineheight{1}%
    \sffamily
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{../figs/absorption/absorption.pdf}}%
    \put(0.09909541,0.28185787){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.1\end{tabular}}}}%
    \put(0.09821667,0.35487256){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1\end{tabular}}}}%
    \put(0.09753352,0.42606586){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}10\end{tabular}}}}%
    \put(0.09753352,0.49762627){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}100\end{tabular}}}}%
    \put(0.09753352,0.56780585){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1000\end{tabular}}}}%
    \put(0.02469236,0.40883304){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Absorption coef. (mm${}^{-1}$)\end{tabular}}}}}%
    \put(0.51929556,0.15790975){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Wavelength (nm)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{../figs/absorption/absorption.pdf}}%
    \put(0.66733302,0.11036264){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Absorption coefficients\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{../figs/absorption/absorption.pdf}}%
    \put(0.91997306,0.0687191){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Deoxy-hemoglobin $(\sigma_{a}^{\textrm{deoxy}})$\end{tabular}}}}%
    \put(0.33269387,0.02023811){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Eumelanin $(\sigma_{a}^{\textrm{em}})$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{../figs/absorption/absorption.pdf}}%
    \put(0.45404126,0.0687191){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Oxy-hemoglobin $(\sigma_{a}^{\textrm{oxy}})$\end{tabular}}}}%
    \put(0.67612002,0.02023811){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Pheomelanin $(\sigma_{a}^{\textrm{pm}})$ \end{tabular}}}}%
    \put(0.9425916,0.02023811){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Skin base $(\sigma_{a}^{\textrm{b}})$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{../figs/absorption/absorption.pdf}}%
    \put(0.1176493,0.19364377){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}420\end{tabular}}}}%
    \put(0.28365591,0.19365759){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}470\end{tabular}}}}%
    \put(0.44890318,0.19364377){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}520\end{tabular}}}}%
    \put(0.61490984,0.19365759){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}570\end{tabular}}}}%
    \put(0.78126143,0.19364377){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}620\end{tabular}}}}%
    \put(0.94726808,0.19365759){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}670\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figs/calib/calib.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{266.05329138bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78736794)%
    \lineheight{1}%
    \sffamily
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{../figs/calib/calib.pdf}}%
    \put(0.0626131,0.56013688){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0.06173311,0.4912171){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0.06159596,0.62905667){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0.06166334,0.69814488){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.5\end{tabular}}}}%
    \put(0.06293469,0.76688952){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2.0\end{tabular}}}}%
    \put(0.04718524,0.63495985){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Camera response\end{tabular}}}}}%
    \put(0.52130988,0.4400548){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Wavelength (nm)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{../figs/calib/calib.pdf}}%
    \put(0.62114799,0.39619856){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Camera response\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{../figs/calib/calib.pdf}}%
    \put(0.11461757,0.46600343){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}420\end{tabular}}}}%
    \put(0.28040353,0.46601721){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}470\end{tabular}}}}%
    \put(0.44543251,0.46600343){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}520\end{tabular}}}}%
    \put(0.61121848,0.46601721){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}570\end{tabular}}}}%
    \put(0.77734853,0.46600343){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}620\end{tabular}}}}%
    \put(0.94313458,0.46601721){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}670\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{../figs/calib/calib.pdf}}%
    \put(0.47730013,0.36023613){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}(R,G,B) Dolby left filter\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{../figs/calib/calib.pdf}}%
    \put(0.96678187,0.36037761){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}(R,G,B) Dolby right filter\end{tabular}}}}%
    \put(0.1235236,0.00582244){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Dolby left filter\end{tabular}}}}%
    \put(0.37488326,0.00582244){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Dolby right filter\end{tabular}}}}%
    \put(0.62654641,0.00582244){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Photo. (no filter)\end{tabular}}}}%
    \put(0.87652392,0.00582244){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Calibrated\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{../figs/calib/calib.pdf}}%
    \put(0.24447597,0.04713411){\color[rgb]{1,1,1}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2$\times$\end{tabular}}}}%
    \put(0.49342548,0.04713411){\color[rgb]{1,1,1}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2$\times$\end{tabular}}}}%
    \put(0.74237495,0.04713411){\color[rgb]{1,1,1}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2$\times$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{../figs/calib/calib.pdf}}%
  \end{picture}%
\endgroup%


==> figs/geo/geo.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{290.60455563bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75525215)%
    \lineheight{1}%
    \sffamily
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{geo.pdf}}%
    \put(0.01960821,0.57593002){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(a) Initial (Stereo)\end{tabular}}}}}%
    \put(0.01960821,0.20557484){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(b) Optimized\end{tabular}}}}}%
    \put(0.177151,0.00539592){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Geometry\end{tabular}}}}%
    \put(0.66357912,0.00489188){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Normal\end{tabular}}}}%
    \put(0.42060566,0.00489188){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Closeup\end{tabular}}}}%
    \put(0.90738453,0.00489188){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Closeup\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{geo.pdf}}%
  \end{picture}%
\endgroup%


==> figs/multispec/multispec.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{494.95051827bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.26685794)%
    \lineheight{1}%
    \sffamily
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{../figs/multispec/multispec.pdf}}%
    \put(0.17807847,0.00320374){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Multispectral channel optimization results\end{tabular}}}}%
    \put(0.51776493,0.00439886){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Closeup\end{tabular}}}}%
    \put(0.73202268,0.00320374){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Dolby filters\end{tabular}}}}%
    \put(0.68095245,0.2522406){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Left\end{tabular}}}}%
    \put(0.68095245,0.12825471){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Right\end{tabular}}}}%
    \put(0.89220644,0.00320374){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Rendering result\end{tabular}}}}%
    \put(0.03609274,0.18950486){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}420~nm\end{tabular}}}}%
    \put(0.10751104,0.18950486){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}437~nm\end{tabular}}}}%
    \put(0.17884057,0.18973423){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}454~nm\end{tabular}}}}%
    \put(0.25072129,0.18969723){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}471~nm\end{tabular}}}}%
    \put(0.32180668,0.18948266){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}488~nm\end{tabular}}}}%
    \put(0.03487167,0.1068053){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}505~nm\end{tabular}}}}%
    \put(0.10624741,0.10679791){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}522~nm\end{tabular}}}}%
    \put(0.17767499,0.10679791){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}539~nm\end{tabular}}}}%
    \put(0.25254303,0.1068201){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}556~nm\end{tabular}}}}%
    \put(0.3241223,0.10679791){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}573~nm\end{tabular}}}}%
    \put(0.78105607,0.14608393){\color[rgb]{1,1,1}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2$\times$\end{tabular}}}}%
    \put(0.78105607,0.02202184){\color[rgb]{1,1,1}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2$\times$\end{tabular}}}}%
    \put(0.03840837,0.02181417){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}590~nm\end{tabular}}}}%
    \put(0.10670618,0.02181417){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}607~nm\end{tabular}}}}%
    \put(0.17808195,0.02180677){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}624~nm\end{tabular}}}}%
    \put(0.25354559,0.02182897){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}641~nm\end{tabular}}}}%
    \put(0.57454124,0.12854327){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}641~nm\end{tabular}}}}%
    \put(0.32467722,0.02178458){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}658~nm\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{../figs/multispec/multispec.pdf}}%
    \put(0.36047589,0.25258218){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}420~nm\end{tabular}}}}%
    \put(0.46761955,0.25277455){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}471~nm\end{tabular}}}}%
    \put(0.57435628,0.25258218){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}522~nm\end{tabular}}}}%
    \put(0.36006895,0.12852107){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}573~nm\end{tabular}}}}%
    \put(0.46721261,0.12852847){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}590~nm\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figs/sss-valid/sss-valid.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{285.7642779bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56383412)%
    \lineheight{1}%
    \sffamily
    \graphicspath{{figs/sss-valid/}}
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sss-valid.pdf}}%
    \put(0.74069203,0.07634596){\color[rgb]{1,1,1}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Mel. (outer)\end{tabular}}}}%
    \put(0.51047297,0.03574233){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.04\end{tabular}}}}%
    \put(0.74518484,0.03574233){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.08\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{sss-valid.pdf}}%
    \put(0.23545524,0.07667558){\color[rgb]{1,1,1}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Mel. (outer)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{sss-valid.pdf}}%
    \put(0.00537233,0.03607195){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.04\end{tabular}}}}%
    \put(0.24006165,0.03607195){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.08\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{sss-valid.pdf}}%
    \put(0.2473939,0.00542081){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(a) Without subsurface scattering\end{tabular}}}}%
    \put(0.48136006,0.24439555){\color[rgb]{1,1,1}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Rendered albedo\end{tabular}}}}%
    \put(0.75262856,0.00542081){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(b) With subsurface scattering\end{tabular}}}}%
    \put(0.98659447,0.24439555){\color[rgb]{1,1,1}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Rendered albedo\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{sss-valid.pdf}}%
    \put(0.99147105,0.07601633){\color[rgb]{1,1,1}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}He. (outer)\end{tabular}}}}%
    \put(0.7611124,0.03541914){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.05\end{tabular}}}}%
    \put(0.99526995,0.03541914){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.15\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{sss-valid.pdf}}%
    \put(0.48610021,0.07601633){\color[rgb]{1,1,1}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}He. (outer)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{sss-valid.pdf}}%
    \put(0.2558777,0.03541914){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.05\end{tabular}}}}%
    \put(0.49003527,0.03541914){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.15\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figs/system/system.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{254.22746073bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.87445898)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{../figs/system/system.pdf}}%
    \put(0.02093345,0.84465676){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(a)\end{tabular}}}}%
    \put(0.01990157,0.3531306){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(b)\end{tabular}}}}%
    \put(0.37921196,0.3531306){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(c)\end{tabular}}}}%
    \put(0.89419333,0.20986608){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Polar. cam\end{tabular}}}}%
    \put(0.42193295,0.30961201){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Linear\\polar.\end{tabular}}}}%
    \put(0.5841041,0.14560514){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Dolby R\end{tabular}}}}%
    \put(0.73944939,0.09450681){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Dolby L\end{tabular}}}}%
    \put(0.81314434,0.04889954){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Linear\\polar.\end{tabular}}}}%
    \put(0.41887016,0.02312052){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Face\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{../figs/system/system.pdf}}%
    \put(0.66616158,0.33306441){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}10 cm\end{tabular}}}}%
    \put(0.606179,0.06364991){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100 cm\end{tabular}}}}%
    \put(0.77492752,0.25895178){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}5 cm\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{../figs/system/system.pdf}}%
  \end{picture}%
\endgroup%

